Exploiting structure of chance constrained programs via submodularity

We introduce a novel approach to reduce the computational effort of solving mixed-integer convex chance constrained programs through the scenario approach. Instead of reducing the number of required scenarios, we directly minimize the computational cost of the scenario program. We exploit the problem structure by efficiently partitioning the constraint function and considering a multiple chance constrained program that gives the same probabilistic guarantees as the original single chance constrained problem. We formulate the problem of finding the optimal partition, a partition achieving the lowest computational cost, as an optimization problem with nonlinear objective and combinatorial constraints. By using submodularity of the support rank of a set of constraints, we propose a polynomial-time algorithm to find suboptimal solutions to this partitioning problem and we give approximation guarantees for special classes of cost metrics. We illustrate that the resulting computational cost savings can be arbitrarily large and demonstrate our approach on two case studies from production and multi-agent planning.

==> Figures/empiricalViolations_example2_5_5flops.tikz <==
\begin{tikzpicture}[scale=1,cap=round]
  \begin{axis}[
    every outer x axis line/.append style={white!20!black},
    every x tick label/.append style={font=\color{white!20!black}},
    xmin=0.5,
    xmax=3.5,
    ymin=-0.001,
    ymax=0.1,
    ytick={0,0.02,0.04,0.06,0.08,0.1},
    yticklabels={$0$,$0.02$,$0.04$,$0.06$,$0.08$,$0.1$},
    xtick={1,...,3},
    xtick style={draw=none},
    xticklabels={$\hat{\epsilon}_1$, $\hat{\epsilon}_2$, $\hat{\epsilon}$},
    ylabel={\% of violations},
    axis background/.style={fill=white},
    axis x line*=bottom,
    axis y line=left,
    width = 1.5in, height = 1.5in, scale only axis]
    \draw[gray,thick,dotted] (axis cs:0.55,0.0244) -- (axis cs:1.45,0.0244) node[midway,below] {$\epsilon_1^\star$};
    \draw[black,thin,-|] (axis cs:1,0.0002) -- (axis cs:1,0.0009);
    \draw[black,thin,-|] (axis cs:1,0) -- (axis cs:1,0);
    \filldraw[blue,fill=white,thick] (axis cs:0.8,0) rectangle (axis cs:1.2,0.0002);
    \draw[red,very thick] (axis cs:0.8,0.0001) -- (axis cs:1.2,0.0001);
    \draw[gray,thick,dotted] (axis cs:1.55,0.0756) -- (axis cs:2.45,0.0756) node[midway,below] {$\epsilon_2^\star$};
    \draw[black,thin,-|] (axis cs:2,0.021) -- (axis cs:2,0.0315);
    \draw[black,thin,-|] (axis cs:2,0.0146) -- (axis cs:2,0.0078);
    \filldraw[blue,fill=white,thick] (axis cs:1.8,0.0146) rectangle (axis cs:2.2,0.021);
    \draw[red,very thick] (axis cs:1.8,0.0179) -- (axis cs:2.2,0.0179);
    \draw[gray,thick,dotted] (axis cs:2.55,0.1) -- (axis cs:3.45,0.1) node[midway,below] {$\epsilon$};
    \draw[black,thin,-|] (axis cs:3,0.021) -- (axis cs:3,0.0315);
    \draw[black,thin,-|] (axis cs:3,0.0147) -- (axis cs:3,0.008);
    \filldraw[blue,fill=white,thick] (axis cs:2.8,0.0147) rectangle (axis cs:3.2,0.021);
    \draw[red,very thick] (axis cs:2.8,0.018) -- (axis cs:3.2,0.018);
  \end{axis}
\end{tikzpicture}


==> Figures/solvertimes_example2_5_5flops.tikz <==
\begin{tikzpicture}[scale=1,cap=round]
  \begin{axis}[
    every outer x axis line/.append style={white!20!black},
    every x tick label/.append style={font=\color{white!20!black}},
    xmin=0.5,
    xmax=2.5,
    ymin=9,
    ymax=26.76,
    xtick={1,...,2},
    xtick style={draw=none},
    xticklabels={$\{ \set{J} \}$, $\setbf{P}^\star$},
    ylabel={solver time in [s]},
    axis background/.style={fill=white},
    axis x line*=bottom,
    axis y line=left,
    width = 1in, height = 1.5in, scale only axis]
    \draw[black,thin,-|] (axis cs:1,20.74) -- (axis cs:1,26.76);
    \draw[black,thin,-|] (axis cs:1,20.27) -- (axis cs:1,20.03);
    \filldraw[blue,fill=white,thick] (axis cs:0.8,20.27) rectangle (axis cs:1.2,20.74);
    \draw[red,very thick] (axis cs:0.8,20.39) -- (axis cs:1.2,20.39);
    \draw[black,thin,-|] (axis cs:2,10.11) -- (axis cs:2,14.18);
    \draw[black,thin,-|] (axis cs:2,9.861) -- (axis cs:2,9.656);
    \filldraw[blue,fill=white,thick] (axis cs:1.8,9.861) rectangle (axis cs:2.2,10.11);
    \draw[red,very thick] (axis cs:1.8,9.959) -- (axis cs:2.2,9.959);
    \draw[thick,dashed,gray,<->] (axis cs:1.5,20.39) -- (axis cs:1.5,9.959) node[white!40!black,midway, right] {$2\times$};
  \end{axis}
\end{tikzpicture}

